On the external concurrency of current BDI frameworks for MAS

The execution of Belief-Desire-Intention (BDI) agents in a Multi-Agent System (MAS) can be practically implemented on top of low-level concurrency mechanisms that impact on efficiency, determinism, and reproducibility. We argue that developers should specify the MAS behaviour independently of the execution model, and choose or configure the concurrency model later on, according to the specific needs of their target domain, leaving the MAS specification unaffected. We identify patterns for mapping the agent execution over the underlying concurrency abstractions, and investigate which concurrency models are supported by some of the most commonly used BDI platforms. Although most frameworks support multiple concurrency models, we find that they mostly hide them under the hood, making them opaque to the developer, and actually limiting the possibility of fine-tuning the MAS.

==> listings/test_output_astra.txt <==
intention 1 is executed on thread pool-2-thread-1
intention 5 is executed on thread pool-2-thread-2
intention 6 is executed on thread pool-2-thread-2
intention 2 is executed on thread pool-2-thread-3
intention 5 is executed on thread pool-2-thread-4
intention 1 is executed on thread pool-2-thread-4
intention 4 is executed on thread pool-2-thread-3
intention 3 is executed on thread pool-2-thread-2


==> listings/test_output_jason.txt <==
[pinger] Intention 1 is executed on thread: pool-2-thread-1
[pinger] Intention 1 is executed on thread: pool-2-thread-1
[ponger] Intention 5 is executed on thread: pool-2-thread-2
[pinger] Intention 2 is executed on thread: pool-2-thread-1
[ponger] Intention 5 is executed on thread: pool-2-thread-2
[ponger] Intention 6 is executed on thread: pool-2-thread-2
[pinger] Intention 3 is executed on thread: pool-2-thread-1
[pinger] Intention 4 is executed on thread: pool-2-thread-1
